Development and validation of a novel dementia of Alzheimer's type (DAT) score based on metabolism FDG-PET imaging

Fluorodeoxyglucose positron emission tomography (FDG-PET) imaging based 3D topographic brain glucose metabolism patterns from normal controls (NC) and individuals with dementia of Alzheimer's type (DAT) are used to train a novel multi-scale ensemble classification model. This ensemble model outputs a FDG-PET DAT score (FPDS) between 0 and 1 denoting the probability of a subject to be clinically diagnosed with DAT based on their metabolism profile. A novel 7 group image stratification scheme is devised that groups images not only based on their associated clinical diagnosis but also on past and future trajectories of the clinical diagnoses, yielding a more continuous representation of the different stages of DAT spectrum that mimics a real-world clinical setting. The potential for using FPDS as a DAT biomarker was validated on a large number of FDG-PET images (N=2984) obtained from the Alzheimer's Disease Neuroimaging Initiative (ADNI) database taken across the proposed stratification, and a good classification AUC (area under the curve) of 0.78 was achieved in distinguishing between images belonging to subjects on a DAT trajectory and those images taken from subjects not progressing to a DAT diagnosis. Further, the FPDS biomarker achieved state-of-the-art performance on the mild cognitive impairment (MCI) to DAT conversion prediction task with an AUC of 0.81, 0.80, 0.77 for the 2, 3, 5 years to conversion windows respectively.

==> AGE_vs_Accuracy_ALL-hist_plot.txt <==
x	y	z	label
1	57.5000	nan	{}
2	57.5000	1.0000	20
3	57.5000	nan	{}
4	57.5000	0.8125	16
5	57.5000	0.6667	3
1	62.5000	nan	{}
2	62.5000	0.9109	101
3	62.5000	nan	{}
4	62.5000	0.5600	25
5	62.5000	0.7778	9
1	67.5000	0.7500	4
2	67.5000	0.8729	118
3	67.5000	1.0000	1
4	67.5000	0.6364	77
5	67.5000	0.9545	22
1	72.5000	0.9048	21
2	72.5000	0.7430	179
3	72.5000	0.0000	15
4	72.5000	0.7154	123
5	72.5000	0.8167	60
1	77.5000	0.5000	40
2	77.5000	0.6200	200
3	77.5000	0.4118	17
4	77.5000	0.6446	121
5	77.5000	0.9231	65
1	82.5000	0.7143	35
2	82.5000	0.6087	184
3	82.5000	0.3043	23
4	82.5000	0.6593	91
5	82.5000	0.9556	45
1	87.5000	0.5000	8
2	87.5000	0.4795	73
3	87.5000	0.5000	2
4	87.5000	0.8485	33
5	87.5000	0.8462	26
1	92.5000	0.0000	2
2	92.5000	0.1667	6
3	92.5000	nan	{}
4	92.5000	nan	{}
5	92.5000	1.0000	2


==> AGE_vs_FDGPETscore_ALL-hist_plot.txt <==
x	y	z	label
1	57.5000	nan	{}
2	57.5000	0.0857	20
3	57.5000	nan	{}
4	57.5000	0.7315	16
5	57.5000	0.7936	3
1	62.5000	nan	{}
2	62.5000	0.1512	101
3	62.5000	nan	{}
4	62.5000	0.5130	25
5	62.5000	0.7422	9
1	67.5000	0.2529	4
2	67.5000	0.1902	118
3	67.5000	0.5756	1
4	67.5000	0.5920	77
5	67.5000	0.8092	22
1	72.5000	0.1944	21
2	72.5000	0.2965	179
3	72.5000	0.2078	15
4	72.5000	0.6681	123
5	72.5000	0.7555	60
1	77.5000	0.4724	40
2	77.5000	0.4123	200
3	77.5000	0.3946	17
4	77.5000	0.6263	121
5	77.5000	0.8571	65
1	82.5000	0.3340	35
2	82.5000	0.4479	184
3	82.5000	0.3832	23
4	82.5000	0.6309	91
5	82.5000	0.8778	45
1	87.5000	0.5101	8
2	87.5000	0.5137	73
3	87.5000	0.4073	2
4	87.5000	0.6950	33
5	87.5000	0.8317	26
1	92.5000	0.7850	2
2	92.5000	0.7024	6
3	92.5000	nan	{}
4	92.5000	nan	{}
5	92.5000	0.9031	2


==> TimeToConversion_vs_Accuracy_progressive-hist_plot.txt <==
x	y	z	label
1	0.5000	0.0000	1
2	0.5000	0.7391	115
1	1.5000	0.6000	5
2	1.5000	0.7868	136
1	2.5000	0.4444	9
2	2.5000	0.7000	110
1	3.5000	0.5714	7
2	3.5000	0.5714	49
1	4.5000	0.0000	7
2	4.5000	0.5000	32
1	5.5000	0.1818	11
2	5.5000	0.3529	17
1	6.5000	0.3333	3
2	6.5000	0.3750	8
1	7.5000	0.2500	8
2	7.5000	0.5000	10
1	8.5000	0.0000	3
2	8.5000	0.4286	7
1	9.5000	0.0000	4
2	9.5000	0.0000	2


==> TimeToConversion_vs_FDGPETscore_progressive-hist_plot.txt <==
x	y	z	label
1	0.5000	0.2261	1
2	0.5000	0.7100	115
1	1.5000	0.5207	5
2	1.5000	0.7089	136
1	2.5000	0.4512	9
2	2.5000	0.6475	110
1	3.5000	0.4540	7
2	3.5000	0.5421	49
1	4.5000	0.1864	7
2	4.5000	0.4577	32
1	5.5000	0.2858	11
2	5.5000	0.3812	17
1	6.5000	0.3968	3
2	6.5000	0.4008	8
1	7.5000	0.3297	8
2	7.5000	0.4651	10
1	8.5000	0.3368	3
2	8.5000	0.4388	7
1	9.5000	0.1685	4
2	9.5000	0.2575	2


==> corr-eDAT.txt <==
x	y	meta
0.7317567567567570	0.9742143509945833	eDAT
0.7433224755700329	0.9248762867488786	eDAT
0.9467312348668280	0.7830820485022081	eDAT
0.5073859987154790	0.9725295195029697	eDAT
1.6219269102989999	0.9706698995112939	eDAT
2.1660341555977198	0.9709108754901031	eDAT
1.8198454656364400	0.9511676742475831	eDAT
2.0689061154177399	0.9651520027026865	eDAT
2.0598958333333299	0.9829131686785086	eDAT
0.3231657048639740	0.7349289914380303	eDAT
0.6334531758260570	0.9325957402865988	eDAT
0.7612612612612610	0.9664564053294127	eDAT
0.3825965565379250	0.9710490458249130	eDAT
0.8133084577114430	0.8782314240637583	eDAT
0.6873755679207720	0.6657656520357574	eDAT
1.1559454191033101	0.0843411550818471	eDAT
1.3578352180936999	0.9213908816718507	eDAT
0.8233360723089560	0.7513869662876672	eDAT
0.5063905143209120	0.9335830423698086	eDAT
0.7128027681660900	0.8670758017093112	eDAT
1.1077777777777800	0.9813407505892403	eDAT
0.7673992673992670	0.9813813345608463	eDAT
2.8227722772277200	0.5393735034278265	eDAT
0.4086661002548850	0.8286505819252151	eDAT
0.7987608426270140	0.9146256244237135	eDAT
0.6147859922178990	0.6417225789239093	eDAT
0.1404833836858010	0.8422431280671276	eDAT
0.2538181818181820	0.3310290850130863	eDAT
0.2098214285714290	0.4800839456519291	eDAT
0.7505586709954880	0.5914210001511923	eDAT
0.7016129032258061	0.9491241369953262	eDAT
0.2301523656776260	0.0920286441790838	eDAT
2.0750586395621600	0.9818882700717161	eDAT
0.8211085068247620	0.9588734624571846	eDAT
1.7151898734177200	0.9605841941681200	eDAT
0.5327022375215150	0.7598631433983133	eDAT
0.1727047146401980	0.1746325036759004	eDAT
0.7176566314076480	0.8665802072715556	eDAT
1.3456066945606699	0.5063638242568718	eDAT
0.2501038637307850	0.9811037412383030	eDAT
0.2588235294117650	0.9794591452038540	eDAT
1.1183172655565301	0.9746696883091716	eDAT
0.9816176470588230	0.9081820145658982	eDAT
1.2422818791946300	0.6582865847913172	eDAT
3.1713973799126598	0.9520689305923095	eDAT
1.2974767596281500	0.9834318307854574	eDAT
1.0363108206245499	0.9771771322695390	eDAT
1.7594167679222401	0.9603809909827664	eDAT
1.5713328868050900	0.9371252220553739	eDAT
0.6362068965517240	0.6574280996327511	eDAT
0.6276536828502860	0.9892197039294552	eDAT
0.6651162790697670	0.9907580867580761	eDAT
1.0318423047763501	0.8094457710118137	eDAT
0.4092037297913730	0.8613107322895698	eDAT
0.4280303030303030	0.8550365233373663	eDAT
0.7871017871017870	0.4130948942525902	eDAT
0.8197674418604650	0.8417463645553570	eDAT
0.4004796163069540	0.0751755154269424	eDAT
0.9220257234726690	0.7756822100484824	eDAT
0.8427230046948360	0.7984116948454353	eDAT
0.6954314720812180	0.9119349162789017	eDAT
0.6678921568627449	0.9092258437691703	eDAT
0.9087673891944350	0.9527268009206924	eDAT
0.8413654618473900	0.9807861154487385	eDAT
0.5251006393559080	0.9447890759224248	eDAT
0.8943089430894310	0.3564378300951687	eDAT


==> corr-pMCI.txt <==
x	y	meta
0.3287724099217630	0.3138592276069841	pMCI
0.3018470890811320	0.3168983829450272	pMCI
0.6928952883120389	0.8226830260419620	pMCI
1.0374436090225601	0.9661284531470129	pMCI
0.7251234567901230	0.6849576382831628	pMCI
0.9100742506187550	0.8222762723944617	pMCI
0.4651667653443850	0.1238853538891436	pMCI
0.4594726562500000	0.2825087274372082	pMCI
0.4202668360864040	0.9428705134014639	pMCI
0.5873493975903610	0.2894211689372541	pMCI
0.7822822822822820	0.4668100379865106	pMCI
1.7840116809636799	0.6268742587232691	pMCI
1.8535937499999999	0.8222346034579315	pMCI
1.6944444444444400	0.8858874915741221	pMCI
0.2636520774204560	0.3177363214513567	pMCI
0.7223684210526320	0.4907996687854061	pMCI
1.2900528853632001	0.9186378643089388	pMCI
1.5846153846153801	0.9418419711675106	pMCI
0.4454791586087890	0.4028778943074189	pMCI
0.5502169078779480	0.0554231643737940	pMCI
0.4869561851679830	0.2553429594980417	pMCI
0.6212121212121210	0.6117704429434111	pMCI
0.5069231675701150	0.6835190710805145	pMCI
0.4599879461595120	0.8347709721794105	pMCI
0.7282453637660490	0.9439637291568080	pMCI
0.9140377132595030	0.3825501393687422	pMCI
0.6140233945412740	0.7000529311838928	pMCI
0.2761194029850750	0.1502176142139285	pMCI
0.2155477031802120	0.3234474287507199	pMCI
0.2532188841201720	0.1491154766435689	pMCI
1.1814347539059600	0.2181930194518788	pMCI
1.3557599225556600	0.7667582747889914	pMCI
0.6267883907889360	0.7710591871812567	pMCI
0.7176515151515150	0.6467081305293929	pMCI
0.6211723534558180	0.9146152156490909	pMCI
0.3291506387180380	0.9576271796443924	pMCI
0.7973006927743280	0.5459035986042547	pMCI
0.6813186813186810	0.4238524650158138	pMCI
0.9720823798627000	0.0431477763349704	pMCI
1.1098677517802600	0.8017909701466006	pMCI
1.5180000000000000	0.4907774832857221	pMCI
1.7586206896551699	0.3971026238115949	pMCI
0.9554263565891470	0.4868732501649305	pMCI
1.2868852459016400	0.1306500818103554	pMCI
1.2330645161290299	0.8272436973211061	pMCI
1.2184936614466799	0.5182189062053548	pMCI
0.5961538461538460	0.4133430582052509	pMCI
0.6073400454693080	0.8223442823532429	pMCI
0.6161676646706590	0.6596853882835511	pMCI
0.8387096774193550	0.9022036581559921	pMCI
1.7070979335130301	0.0922251222684379	pMCI
0.6930900279042440	0.8455864400655796	pMCI
0.6941130604288500	0.9301677152635244	pMCI
2.4288480154888701	0.8897126440911748	pMCI
2.3257199602780498	0.2269331269399883	pMCI
0.3184818481848190	0.5332036228277015	pMCI
0.3567442962707630	0.5237048187493405	pMCI
0.4375166179207660	0.4890386625450084	pMCI
0.7487942122186499	0.2782225281680172	pMCI
0.8624338624338620	0.3241033390055113	pMCI
1.0689655172413799	0.9380858523192335	pMCI
0.9223019125683060	0.2636163847205732	pMCI
0.5354545454545460	0.7234786599574125	pMCI
1.0081852742648800	0.1725368728335446	pMCI
1.1623938049770699	0.1652857316281852	pMCI
0.9957746478873239	0.4162428034544676	pMCI
0.1822948506936280	0.8940063288520887	pMCI
0.1635282457879090	0.8843376538216771	pMCI
0.1849816849816850	0.8538571809002228	pMCI
1.1483561087809500	0.4343684843941372	pMCI
1.3477946493130899	0.6632184370287161	pMCI
0.2701557406736690	0.1895528393292872	pMCI
0.2073887489504620	0.5605611393906015	pMCI
0.9319907407407410	0.4470456323043151	pMCI
0.2796046231077560	0.5986221065963829	pMCI
0.3337665059735900	0.8213859473730374	pMCI
0.7227114138561220	0.6467645603647579	pMCI
0.6386449674120910	0.5007077388812473	pMCI
0.7486316913629690	0.3812266170702083	pMCI
2.8583307348508500	0.3083285079782895	pMCI
3.1751123508445702	0.8820798506782260	pMCI
1.4368955415546401	0.8551092322539574	pMCI
1.6145106637432700	0.7044295305112647	pMCI
1.6321428571428600	0.6203876923596228	pMCI
0.7574039511215970	0.9461633758199924	pMCI
1.5813577586206899	0.8108627098761224	pMCI
0.4502822405557970	0.8115531903265516	pMCI
1.2350100603621701	0.8344612939827541	pMCI
0.9914163090128760	0.1238428360525081	pMCI
1.4786950732356900	0.8429972862204561	pMCI
0.8771106941838650	0.8537529980170465	pMCI
1.4751602564102599	0.8614750314804861	pMCI
0.2028599127484250	0.0812027527581989	pMCI
0.6678787878787880	0.9387390829172532	pMCI
0.2553495007132670	0.3265470482538340	pMCI
0.8513833992094860	0.7920876017862141	pMCI
0.4380475594493120	0.1476249551724198	pMCI
0.8647845468053490	0.5369272571450605	pMCI
0.7575641516660280	0.7345007115544588	pMCI
1.3756648936170199	0.8555296313037125	pMCI
0.7123023524874660	0.1877243245835742	pMCI
0.7629127857747670	0.6946444530617280	pMCI
1.5950486295313899	0.1542242880955512	pMCI
0.5914454277286140	0.7106573720509382	pMCI
1.1597999999999999	0.3012976002601702	pMCI
0.5277419354838710	0.1619670022690104	pMCI
0.6772727272727270	0.4795058905785837	pMCI
0.9174311926605500	0.8962968867834520	pMCI
0.7672490376073440	0.6931336557100161	pMCI
0.1478908188585610	0.7161260822171467	pMCI
1.2060123784261700	0.4092148904622263	pMCI
1.0466830466830499	0.5214782769763694	pMCI
0.7104922279792750	0.6935309026037372	pMCI
0.4055793991416310	0.8930166570835253	pMCI
0.1564156945917290	0.5347520248114473	pMCI
0.7197245848521669	0.5094387875124966	pMCI
0.8203181489515550	0.1123743873703142	pMCI
0.9028651292802240	0.8708564726133143	pMCI
1.2981760507533699	0.9649492433218637	pMCI
1.4847328244274800	0.8938030140293085	pMCI
0.6787790697674420	0.3769657213949901	pMCI
0.8415233415233420	0.1409761208151941	pMCI
3.1139311900733202	0.8279424740581660	pMCI
0.3728702490170380	0.9618342293319140	pMCI
1.2281808622502599	0.9736735473295672	pMCI
0.6171470805617150	0.2068000131953424	pMCI
0.8483063328424150	0.9198415850451742	pMCI
1.0771474878444101	0.6488556772103561	pMCI
1.2763588736083800	0.8282072133181638	pMCI
0.4668021680216800	0.9491653008656706	pMCI
1.1283811061768301	0.8516275717013079	pMCI
0.6354566385264770	0.8711405050611388	pMCI
0.7769423558897240	0.2034149633752690	pMCI
1.0694156036784299	0.8896677389631741	pMCI
0.5380794701986750	0.7004433748110978	pMCI
0.6986933128362800	0.7352470494041777	pMCI
0.4949104949104950	0.0923540746083778	pMCI
0.4938511326860840	0.0383901088467123	pMCI
0.6264485344239950	0.0295669481911711	pMCI
0.4192009540846750	0.8382306575317632	pMCI
0.7033457249070630	0.3039654728893558	pMCI
0.6986301369863011	0.9245728875273100	pMCI
0.5484154929577461	0.7220561046229438	pMCI
1.2982062780269099	0.9379744724073404	pMCI
1.1469338190649701	0.2907766818985018	pMCI
0.7971014492753620	0.7945535853600713	pMCI
1.4032362459546901	0.9651813923730654	pMCI
0.8966623876765080	0.1077774097325316	pMCI
0.9372197309417040	0.2660112591033097	pMCI
1.7926325817719899	0.9751584470437884	pMCI
1.5895363675031899	0.3537773751435388	pMCI
1.0569908814589699	0.4398187349732935	pMCI
0.3278360819590200	0.8285800454478643	pMCI
1.5704776820673501	0.9114239683907127	pMCI
1.8306538049303300	0.6460760273782873	pMCI
1.5518754988028700	0.9507713961306637	pMCI
1.2695795548227500	0.7480896323051038	pMCI
0.7044673539518900	0.3341683908616897	pMCI
0.5949119373776910	0.9575688001871876	pMCI
0.8480360592401800	0.3208377906183656	pMCI
0.9964054636951830	0.5990665620501647	pMCI
1.1492281303602101	0.1082891970773952	pMCI
0.6836158192090400	0.4577837660213044	pMCI
1.3312645461598100	0.7966685696053887	pMCI
0.4537219377707760	0.6653035181057126	pMCI
0.8382066276803120	0.5491125390790259	pMCI
0.6762246117084830	0.9073558603970570	pMCI
0.1353558926487750	0.4105312784037116	pMCI
2.2589027911453301	0.6645475582447122	pMCI
0.3671274961597540	0.8620754777614114	pMCI
0.8983783783783780	0.1776761845191894	pMCI
0.7506555944055940	0.1348169305953640	pMCI
1.0102821155452699	0.8957132285154102	pMCI
0.9893588362068970	0.8939147026295028	pMCI
0.9138349514563110	0.1735443920501408	pMCI
0.6314565287135070	0.3734126548581628	pMCI
0.4890716295174200	0.9915609872540072	pMCI
0.6669029931259830	0.8851399107631711	pMCI
1.1921154003770200	0.9422255881954945	pMCI
0.8258229676064200	0.1015100317247122	pMCI
0.8201657049859450	0.5369524969618089	pMCI
0.9872971065631621	0.9632274833622594	pMCI
0.4662038118762310	0.8338509379047757	pMCI
0.5984200131665570	0.1081763255647528	pMCI
0.9969807722866680	0.9426464476471073	pMCI
1.1976801579466900	0.9223939943260655	pMCI
1.0548851693265899	0.1970074484678588	pMCI
1.1520254702358499	0.7017266454887663	pMCI
1.3868675627086700	0.9122206715134622	pMCI
0.6812457064346230	0.8497039054187816	pMCI
0.7642748863062150	0.8707307427967593	pMCI
0.2303030303030300	0.7397736786196034	pMCI
0.2614379084967320	0.7281441704094143	pMCI
0.2926829268292680	0.7468452290893821	pMCI
0.2881355932203390	0.4170081949535410	pMCI
0.2813822284908320	0.6020910080826301	pMCI
0.4443686879447730	0.9450460717596257	pMCI
0.5449240743900360	0.9153093148878243	pMCI
0.2094430992736080	0.4831288110675496	pMCI
0.2436680835990080	0.4071252484460847	pMCI
1.2727545166538199	0.6702508512720907	pMCI
1.2509022168757500	0.7035730442649633	pMCI
0.8769215038004020	0.5224765825545474	pMCI
0.8466518308719400	0.9678017555637557	pMCI
0.8755705621209280	0.9853984269432022	pMCI


==> corr-pNC.txt <==
x	y	meta
0.4950495049504950	0.2591637244654498	pNC
0.5519497792200880	0.3049941543144506	pNC
0.5838509316770190	0.4107489528967707	pNC
0.7924060825668190	0.5006611605104748	pNC
0.6093333333333329	0.1791984546208111	pNC
0.6040403340379080	0.3143490482252360	pNC
0.7466216216216220	0.2354162480787924	pNC
0.8548441166610790	0.2876719726033619	pNC
0.8251302837290100	0.1235713172967439	pNC
0.4923474886829060	0.5423431358551619	pNC
0.1628832202199860	0.4385799949114786	pNC
0.5891257210653360	0.2360426097153881	pNC
0.7897435897435900	0.2960682289401379	pNC
0.1568888888888890	0.1734334226779873	pNC
0.4233333333333330	0.1178375851267408	pNC
0.6114383714860930	0.2760937608946146	pNC
0.3911439114391140	0.2305425288194954	pNC
0.5951903807615230	0.0660853485996325	pNC
0.4421575155881110	0.0373015872243648	pNC
0.4205079402843040	0.0637683839794868	pNC
0.5204531151667720	0.0610635859347225	pNC
0.1745764797571680	0.2886585986009789	pNC
0.9454141900534200	0.5780325857787603	pNC
1.3966942148760300	0.3268653801100914	pNC


==> corr-sDAT.txt <==
x	y	meta
1.4113799131562601	0.8186558191469800	sDAT
0.8892599375201981	0.8887139173528358	sDAT
0.7114705256437540	0.8771652549868243	sDAT
0.6276780745687260	0.9223466003446225	sDAT
1.1591247233007900	0.7634464516852647	sDAT
0.1591628594718580	0.9796996876426058	sDAT
0.3535975653938120	0.8670272303448059	sDAT
1.3810305988361200	0.9677132154864880	sDAT
1.2423548800586000	0.9000241404615721	sDAT
0.6837525134324420	0.9114309337013019	sDAT
0.8245361714367900	0.9506775722885432	sDAT
0.9596685946537440	0.8853300587815248	sDAT
0.9854595937454330	0.9288456088669480	sDAT
1.2713435217578100	0.9272974370430478	sDAT
0.2429205836553430	0.1527519672902249	sDAT
0.2925748060583670	0.4305577497202889	sDAT
0.2327044025157230	0.4834048815174155	sDAT
1.0722495894909700	0.7767870276362621	sDAT
0.8070464877548030	0.9071872313323247	sDAT
1.2538071065989800	0.9686063139049653	sDAT
1.3939135986380100	0.9633222792536528	sDAT
1.3333333333333299	0.9696902737546474	sDAT
2.0848500893507200	0.7454079857222250	sDAT
1.7092337917485301	0.6520418858679393	sDAT
2.0068965517241399	0.6144012487193660	sDAT
0.4804267972712960	0.6836843261704134	sDAT
0.6036491228070180	0.7314675725126182	sDAT
0.9217828722219930	0.7684283682731703	sDAT
0.8735081658291460	0.9558312045821868	sDAT
1.2336445317983999	0.9728669474569803	sDAT
0.9845973169519850	0.8066875277439935	sDAT
1.1367149758454100	0.8932054058289132	sDAT
0.8462190573075620	0.9868572234752966	sDAT
0.8749752328115710	0.9865643095422653	sDAT
0.2728472880757150	0.9808757725927237	sDAT
0.2833007351453430	0.9848347577399210	sDAT
1.7758524980174499	0.9096056870237282	sDAT
2.1160690333541998	0.8868822062540785	sDAT
0.6596858638743450	0.9765483943218575	sDAT
0.7498861047835990	0.9574484364538020	sDAT
0.4303340025552110	0.6864350824866692	sDAT
1.4686302681992300	0.9167565674176131	sDAT
1.5991601591277400	0.9501417011337848	sDAT
0.7282540064343490	0.7571124093613554	sDAT
2.1685975771041601	0.9642142757913921	sDAT
1.5336405529953900	0.9708078306820910	sDAT
0.4532483144305650	0.6852203613959575	sDAT
0.3302378255945640	0.9838395477843294	sDAT
1.1022701016635901	0.8965677999241125	sDAT
0.4678979436405180	0.8812381640352733	sDAT
0.5600644594198650	0.9403809041067943	sDAT
1.6874599568990600	0.7902899903006005	sDAT
1.9804772234273300	0.9142209486419803	sDAT
0.8115616669005190	0.9245733095159197	sDAT
0.5064171335479000	0.9829779570786803	sDAT
0.4811850078551660	0.9854362790482126	sDAT
0.5299385975204350	0.9146662640589662	sDAT
0.4959349593495930	0.9558570494753318	sDAT
0.5827338129496400	0.9797154010741375	sDAT
0.7515383839402801	0.3651728646630489	sDAT
0.7599240075992399	0.8871588942891536	sDAT
0.7135678391959800	0.8839794748254082	sDAT
1.3310173697270500	0.8547250308081047	sDAT
0.3052586575459600	0.9694744025356276	sDAT
1.7211072664359901	0.9556729267501345	sDAT
1.7200660611065199	0.9815684792510606	sDAT
1.5616287600880401	0.8749992454222018	sDAT
1.1608662026295400	0.9656599346927244	sDAT
1.1536286522148900	0.9736217420766847	sDAT
1.0894687791239499	0.9887138244314553	sDAT
1.0992098331870099	0.9879333545582815	sDAT
0.8908730158730160	0.4512603530493025	sDAT
0.4958739684921230	0.9207032650061671	sDAT
0.6650980392156860	0.9294340639287867	sDAT
1.4641180415828301	0.9694098029120100	sDAT
1.0265210608424300	0.9329174806127593	sDAT
0.4676165803108810	0.1564693596776180	sDAT
0.4991496598639460	0.7807225909636760	sDAT
0.6570762052877140	0.8889149433598731	sDAT
0.6932565789473680	0.9492192457516030	sDAT
0.5786618444846290	0.9495813262984788	sDAT
0.7623682076236820	0.9653358198797330	sDAT
0.8063604240282680	0.4276170770199825	sDAT
0.8916666666666671	0.9070444902778989	sDAT
0.9089529590288310	0.9448912587445519	sDAT
0.9909738162860370	0.8844058332124918	sDAT
1.3937770775895999	0.9358112212755906	sDAT
0.3996627318718380	0.8349219181424077	sDAT
0.6888888888888890	0.9343635139459403	sDAT
0.2765249537892790	0.8093538150555013	sDAT
1.5160296137482800	0.9108255761266373	sDAT
0.9493865030674850	0.9872170807829864	sDAT
1.6473653734800200	0.7887498306759926	sDAT
1.9218750000000000	0.9701992298240377	sDAT
0.9592641261498031	0.7688041899560643	sDAT
1.3592321755027399	0.9726387955209050	sDAT
0.8775047258979209	0.8678287272590951	sDAT
0.8770358306188930	0.9515809484416333	sDAT
1.6913236929922100	0.9718362789199630	sDAT
1.7188841201716700	0.9902651890059471	sDAT
0.4943741209563990	0.9216559114308466	sDAT
0.4952100221075900	0.7766197480954233	sDAT
1.8800999167360499	0.6225119643914530	sDAT
1.9902108433734900	0.7048340088166385	sDAT
1.1323238973008600	0.9028286162443788	sDAT
0.5783972125435540	0.9665329279456270	sDAT
0.8185430463576160	0.0998874099340628	sDAT
0.5571166768478930	0.9738567636904986	sDAT
1.0466794995187700	0.9747718782266253	sDAT
1.1108850457782300	0.9918860893502156	sDAT
1.5249999999999999	0.8106087929473211	sDAT
1.7967605090628600	0.6454259222365706	sDAT
1.9810181190681599	0.6314041153403229	sDAT
0.8908045977011499	0.8403326201669199	sDAT
0.8520499108734400	0.9577633981993539	sDAT
0.4109246697608000	0.4694740921899551	sDAT
0.8618581907090460	0.9742547209513487	sDAT
1.3560767590618299	0.9700824128453074	sDAT
1.1722633775805700	0.7341299913562060	sDAT
1.0543247788257699	0.6878613340193113	sDAT
1.0460959548447799	0.9664901629105632	sDAT
0.8336996336996340	0.9895008818722564	sDAT
0.7694779116465860	0.8724521888980981	sDAT
0.5691906005221929	0.6179638567105182	sDAT
1.1769662921348301	0.8618902979631486	sDAT
0.4753086419753090	0.9017082031965966	sDAT
1.0364740434989701	0.9803388850857373	sDAT
1.0438192254830601	0.9685674210214047	sDAT
0.3463114754098360	0.1700431222433779	sDAT
0.5588452997779420	0.4944634047829518	sDAT
0.5818463925523660	0.9626378183400880	sDAT
1.4370579915134400	0.9517258023806949	sDAT
0.3543495610534720	0.6081993602713586	sDAT
0.6586414445399830	0.8711756790797172	sDAT
1.0869883040935699	0.9786489013077547	sDAT
2.0826446280991702	0.4062174689126555	sDAT
1.8134270101483201	0.1866211375501184	sDAT
0.5252293577981650	0.9751037548474812	sDAT
1.0930930930930900	0.8245961174778027	sDAT
0.8258333333333330	0.9455438168372958	sDAT
1.2395833333333299	0.9711414297618213	sDAT
0.6704697986577181	0.7350438329282466	sDAT
1.9695528068506201	0.9691573012039917	sDAT
1.6791630340017401	0.5480926755832538	sDAT
1.4655667144906701	0.9757617743118924	sDAT
0.9168900804289550	0.9760314904599445	sDAT
0.5526838966202779	0.9597780957163989	sDAT
0.7714242493003560	0.9160491925054977	sDAT
1.4891518737672600	0.9315629116713289	sDAT
0.5707964601769910	0.7813933678048690	sDAT
1.0819964349376101	0.8451834810029646	sDAT
0.3605728727885420	0.6117280484834897	sDAT
1.0706737120211400	0.9826875880485569	sDAT
0.8760520275439940	0.9420807524569806	sDAT
0.7259259259259260	0.8873026325231791	sDAT
0.4097103918228280	0.8286730475903116	sDAT
1.1978751660026601	0.9876558641288993	sDAT
0.9517482517482519	0.9877233847489363	sDAT
1.4735294117647100	0.9722569300469271	sDAT
1.8201516793066099	0.9214442512069290	sDAT
1.0140939597315399	0.9683523035454554	sDAT
1.1091891891891901	0.9851554319801287	sDAT
3.0482641828958501	0.9245181260693371	sDAT
1.1532258064516101	0.9212972818476268	sDAT
0.7110920034393809	0.7183855520977847	sDAT
0.5529010238907850	0.9212297337656253	sDAT
2.4282218597063601	0.2843480376541526	sDAT
1.9470142977291800	0.9874759326081516	sDAT
3.5901826484018300	0.9657563065168689	sDAT
1.3859030837004400	0.8987107589665373	sDAT
1.1183431952662699	0.9267328104443541	sDAT
1.9016736401673600	0.2778893064242646	sDAT
2.8146766169154200	0.9404239622781663	sDAT
0.8503507404520650	0.9782395379288793	sDAT
1.1572123176661300	0.6188735774440686	sDAT
0.1572727272727270	0.1095224801466674	sDAT
0.6008676789587850	0.4174686212389075	sDAT
0.9143109540636040	0.6122698731908978	sDAT
2.4437086092715199	0.9216405330231231	sDAT
1.7564766839378201	0.9845066914331002	sDAT
0.9780789159027500	0.6808480268740504	sDAT
0.5966542750929370	0.6434027698924946	sDAT
1.6262541806020101	0.8546412167348252	sDAT
0.5786008230452671	0.9336843572318875	sDAT
0.9240631163708090	0.9613097130667074	sDAT
1.0988112927191700	0.9926501016840070	sDAT
0.6364290856731460	0.4145667322519899	sDAT
1.5310156782549400	0.9764558889497910	sDAT
0.5040064102564100	0.4984006004606888	sDAT
0.9188267394270120	0.8653468588711674	sDAT
0.2195578868490070	0.2071847153949627	sDAT
0.3155737704918030	0.0313255939164631	sDAT
1.6764898493778699	0.9223270065562970	sDAT
0.9667170953101361	0.9684720337948148	sDAT
0.6538461538461540	0.7576354880333387	sDAT
1.1500369549150000	0.9277347738537911	sDAT
0.4246903715541350	0.6710852587003150	sDAT
0.9334811529933480	0.8868264842275622	sDAT
0.5602094240837699	0.9651399596625754	sDAT
0.6982872200263500	0.8076393800842764	sDAT
0.6310403638430930	0.9568288410578004	sDAT
2.1332250203086902	0.4516376709846818	sDAT
0.6823104693140790	0.9333173129454516	sDAT
1.1784073506891299	0.7058010885326815	sDAT
0.6383820224719100	0.8831389304073990	sDAT
0.5474382157926460	0.9452612260014965	sDAT
1.4390388804541601	0.9033594746062173	sDAT
1.5128593040847200	0.9546499364154450	sDAT
1.1039426523297500	0.9572092176251275	sDAT
0.3146826969656930	0.5543908525904280	sDAT
0.3814254062038400	0.8453464383478191	sDAT
0.9268574908647990	0.9855159773468478	sDAT
1.1870847727876701	0.9849940262098450	sDAT
1.4088143342185799	0.6497756065964969	sDAT
1.5036149555876901	0.8973564557488291	sDAT
2.5122605718515798	0.7703565054322709	sDAT
3.1466335083356398	0.9609979715838591	sDAT
0.6674481178570481	0.7430638485432317	sDAT
0.7672408826410090	0.8628896312120026	sDAT
0.4246415146874560	0.8102343540626480	sDAT
0.3865666703430020	0.9137899005225496	sDAT
0.9698800000000000	0.1963334014437242	sDAT
1.0698988934002100	0.4948815018419201	sDAT
0.6902654867256640	0.8199534844992552	sDAT
0.5037170533904030	0.2304584149060824	sDAT
0.6381374192003830	0.2960031830831681	sDAT
0.6192511045122040	0.8860125774584271	sDAT
0.7173913043478261	0.9585868944157240	sDAT
0.6302816901408450	0.9595347569564606	sDAT
0.3730255164034020	0.9680484440642587	sDAT


==> corr-sMCI.txt <==
x	y	meta
0.3003003003003000	0.5370363855332542	sMCI
0.3227848101265820	0.5328422134227424	sMCI
0.3583061889250810	0.6502595759800421	sMCI
0.2823245525839530	0.3605070317834895	sMCI
0.2237128353879620	0.8690898959398412	sMCI
0.3708189158016150	0.0894280694178154	sMCI
0.7284615384615380	0.7973131041919080	sMCI
0.7729375481881270	0.8196054467542210	sMCI
0.8387387387387391	0.9705137520025201	sMCI
0.4809812865917170	0.9443860007517952	sMCI
0.3740880207107550	0.9765767324641577	sMCI
0.2420634920634920	0.8434994667937528	sMCI
0.2244094488188980	0.7753817278027242	sMCI
1.4714285714285700	0.8899930786361091	sMCI
0.8978016322329240	0.9300668630671873	sMCI
1.3461309080065600	0.0191212140924901	sMCI
0.5707209141045539	0.0839639902925883	sMCI
0.5463847203274220	0.0485578291572837	sMCI
0.1726600025963910	0.0861729613226562	sMCI
0.2675139806812400	0.0873441649514568	sMCI
0.1867937070684690	0.1225717960615282	sMCI
1.1100856954515499	0.0381415047713340	sMCI
0.3545284531124770	0.3374269771470771	sMCI
0.4865103810175680	0.9593588855447043	sMCI
0.7633941670089780	0.2579790898060588	sMCI
1.1311475409836100	0.1466032271946023	sMCI
1.6119402985074600	0.3589380311726419	sMCI
0.3019801980198020	0.0779949403090219	sMCI
0.3558352402746000	0.2817414802717041	sMCI
0.4918270450509220	0.4956082653270367	sMCI
0.5547492339945170	0.7496872668925715	sMCI
0.6476152936539220	0.4853798871496561	sMCI
0.7527272727272730	0.3848979373601367	sMCI
1.2030075187969900	0.5387891933650395	sMCI
1.0910931174089100	0.6390083386290669	sMCI
1.3464566929133901	0.9806423002797960	sMCI
1.3314827751020299	0.5008846945487021	sMCI
1.6515151515151500	0.7516808228687196	sMCI
0.2470407083052640	0.0700631437846015	sMCI
0.1674775449101800	0.1498760323240712	sMCI
0.0703740157480315	0.4326824386933436	sMCI
0.1357644991212650	0.2454315286168277	sMCI
0.1809815950920250	0.0269903472925166	sMCI
0.1894781864841740	0.3107024072087797	sMCI
0.1870503597122300	0.4198001850367051	sMCI
0.5056049478160030	0.1755068534405491	sMCI
0.5131348511383540	0.2491650618000482	sMCI
0.2463511720477660	0.0260090856454603	sMCI
1.1264274061990200	0.0503784239744545	sMCI
1.3125960061443900	0.3667014751513863	sMCI
0.8445149592021760	0.7927412726545269	sMCI
0.2015384615384620	0.0207876552275119	sMCI
0.1605477277237550	0.0213354911690114	sMCI
0.1732355637030250	0.0231808101624245	sMCI
0.6923076923076920	0.4587823371893850	sMCI
0.7080318379160641	0.1730921326589367	sMCI
0.7928853754940710	0.2989358992551071	sMCI
0.1563263312164140	0.0529480702408943	sMCI
0.1678068410462780	0.6404266529545977	sMCI
0.1425766871165640	0.3598071003896697	sMCI
0.2037108620023190	0.0843509187753508	sMCI
1.2058319039451100	0.1890302336760199	sMCI
1.0172579098753600	0.1280794121450611	sMCI
0.2056902002107480	0.4705981345897434	sMCI
0.2462291072156540	0.7625557011464970	sMCI
0.4844509232264330	0.0500458651596629	sMCI
0.6148473874806000	0.2430419748582410	sMCI
0.4465867639395520	0.7360240211072402	sMCI
1.2089155023286799	0.0549563603685371	sMCI
0.7557781201849000	0.4111098564756716	sMCI
0.1218029350104820	0.0397997144733781	sMCI
0.1363255033557050	0.0289006528084589	sMCI
0.3624817822194460	0.0945970902229114	sMCI
0.3007843137254900	0.1391643935272977	sMCI
0.4134063641105900	0.0178362016876035	sMCI
0.4914032168607880	0.0371735853822380	sMCI
0.5272161741835150	0.0265619568484237	sMCI
0.2784368457780880	0.0296968653063164	sMCI
1.1146187469645501	0.0347060854808692	sMCI
0.7100753941055520	0.0841203066234143	sMCI
0.2122052704576980	0.0424245084521594	sMCI
0.2307312252964430	0.8092606313934992	sMCI
0.1937336814621410	0.8555005169467741	sMCI
0.1375959079283890	0.0475915129364405	sMCI
2.7045561296383300	0.1101285463293121	sMCI
2.1248799231508202	0.1649697771791310	sMCI
0.1469216417910450	0.0197705052829634	sMCI
0.6699963004069550	0.6588366793073470	sMCI
0.6287386215864760	0.1336698408910693	sMCI
0.3381712626995650	0.1139257472251946	sMCI
0.9534398888116750	0.1195412509575520	sMCI
0.2517882689556510	0.2416039892671662	sMCI
0.1777352064708390	0.0600491483642768	sMCI
0.1916299559471370	0.1030301388636860	sMCI
0.4187654320987650	0.1155625335434945	sMCI
0.2463884430176560	0.0376514050707823	sMCI
0.7282574068174580	0.1089985627478021	sMCI
0.7700987306064880	0.2225542143216870	sMCI
0.2825945241199480	0.0552039804991842	sMCI
0.1978221415607990	0.1524856780657126	sMCI
0.8422889043963711	0.8388255004017213	sMCI
0.6005706134094150	0.0982745096032134	sMCI
0.2673893405600720	0.1969486501685376	sMCI
0.1959775491113190	0.2476448405951519	sMCI
0.6681614349775790	0.3510617120746390	sMCI
0.2144104803493450	0.0804654056357278	sMCI
0.5954545454545450	0.1722204243210207	sMCI
0.6106557377049180	0.1547286993416654	sMCI
0.3537005163511190	0.1292174376622948	sMCI
0.2265140677157840	0.6188265205745290	sMCI
0.5206080093539900	0.0254001037619313	sMCI
0.5726708074534160	0.0404073631626884	sMCI
0.2302980808493260	0.0598206356450280	sMCI
0.2454175152749490	0.0286564491782408	sMCI
0.2589658048373640	0.0343509408356300	sMCI
0.3325022665457840	0.0771167876146960	sMCI
0.4117048346055980	0.1326142135989026	sMCI
1.2329059829059801	0.2355515325184011	sMCI
0.3602216748768470	0.0404654832107013	sMCI
0.5010989010989010	0.0351409781383930	sMCI
0.1914840010078110	0.0636519073472157	sMCI
0.2101740294511380	0.0525746407121450	sMCI
0.4232505643340860	0.1487978022891197	sMCI
0.3071504050722090	0.0229356413120965	sMCI
0.3890909090909090	0.3812856259870079	sMCI
0.2595228128924240	0.0696617002814697	sMCI
0.2729211087420040	0.2909129576486268	sMCI
0.7366966136834830	0.0610502331197151	sMCI
0.9815557337610260	0.0769652879266136	sMCI
0.1663356504468720	0.7836555715091669	sMCI
0.1713072203869750	0.0207621878046350	sMCI
0.3722238673378740	0.4359602959231081	sMCI
0.4115586690017510	0.1713922213422805	sMCI
0.1262848751835540	0.0804569399901304	sMCI
0.3714902807775380	0.0406252830362585	sMCI
0.5028571428571430	0.2495298992157922	sMCI
0.7861616462869070	0.2080116542118106	sMCI
0.8597144630664180	0.4139356710487378	sMCI
0.4839302112029380	0.0930982319557957	sMCI
0.5505693235097120	0.0540420364058515	sMCI
0.2631884057971010	0.2884813384146640	sMCI
0.2432432432432430	0.3746258967619200	sMCI
0.4187165775401070	0.0177335462592041	sMCI
0.2511970534069980	0.0256978061732542	sMCI
1.9116140051238300	0.1318110357967777	sMCI
1.2540084388185699	0.4930490748445472	sMCI
0.3130716463414630	0.4011222590720361	sMCI
0.4657415437987860	0.3439123836484388	sMCI
0.1400742115027830	0.3260582508381360	sMCI
0.4979919678714860	0.0466161624225449	sMCI
0.2050000000000000	0.0360077144122861	sMCI
1.1817541387812600	0.5235396851024846	sMCI
0.9593984962406010	0.8008175612816218	sMCI
0.7296248382923670	0.2840621399391175	sMCI
0.5703764320785600	0.5512099777065013	sMCI
0.2064010450685830	0.0420216387113473	sMCI
0.6585594013096350	0.0266374383787777	sMCI
0.5495951417004050	0.0255944802673340	sMCI
0.1967855742845940	0.0316893255629475	sMCI
0.3323769587287570	0.0199318109452155	sMCI
0.3804022250748820	0.0172663210925850	sMCI
0.2296660958904110	0.1837682598333646	sMCI
0.2115454877603220	0.2790186481055926	sMCI
0.6629008140887190	0.0601798688063838	sMCI
0.8138211953086590	0.2486921601805799	sMCI
0.2568756875687570	0.3936818234453858	sMCI
0.8491209046549451	0.9711742557576081	sMCI
0.8161945126031670	0.9697726204248006	sMCI
0.3793258426966290	0.0316290149283873	sMCI
0.3520661157024790	0.0699477113323618	sMCI
0.5973665973665970	0.0710374395673681	sMCI
0.6601972637607380	0.1002652611782878	sMCI
1.0615835777126099	0.1193258908203713	sMCI
1.4856535600425100	0.4558960086218898	sMCI
0.5857447456594580	0.0213137226942725	sMCI
0.5317177476835350	0.0185887807977554	sMCI
1.6619469026548701	0.9121314192063061	sMCI
0.2361224489795920	0.0469192012732466	sMCI
0.6734216679657050	0.3769508201505393	sMCI
0.5459081836327350	0.8931607365554676	sMCI
0.1872393661384490	0.2641355703795774	sMCI
0.4753768844221110	0.0617141740640585	sMCI
0.1486692740627680	0.0972763004308628	sMCI
0.7570350034317090	0.4837559030467454	sMCI
0.2452081956378060	0.1544575662104950	sMCI
0.1624110506488070	0.0354181608620205	sMCI
0.5887331307388169	0.3806859793518026	sMCI
0.3584290406886130	0.0492652966517698	sMCI
0.3620454067689720	0.0650967229649929	sMCI
0.2428571428571430	0.0857581172076893	sMCI
0.3467450271247740	0.0583587082158318	sMCI
0.9273381294964030	0.1054869200913679	sMCI
0.1204134366925060	0.0375209520437402	sMCI
0.1667580910586940	0.0238664728545838	sMCI
0.4842004468560480	0.1487261025671525	sMCI
0.4683453237410070	0.6790652081398048	sMCI
0.4278074866310160	0.2185778265956627	sMCI
0.7508674531575300	0.1420445877607474	sMCI
0.3988993069710560	0.7552427475883485	sMCI
0.4997742663656890	0.8389695793181255	sMCI
0.2979425465838510	0.5979313363565449	sMCI
0.3366124893071000	0.8160637787889119	sMCI
0.4407158836689040	0.0361788784781590	sMCI
0.4642324888226530	0.0797942479936877	sMCI
0.3682967959527820	0.0471237349199027	sMCI
0.3780573025856040	0.0406530050207213	sMCI
0.2463104325699750	0.0276538098397665	sMCI
0.1693746922698180	0.0371907783404547	sMCI
0.1451979972690030	0.0272765809660968	sMCI
0.2324362943557990	0.0534917663091381	sMCI
0.2432038834951460	0.0368203907799838	sMCI
0.2633093525179860	0.0131399848210751	sMCI
0.2931242460796140	0.0225237195756751	sMCI
0.5753101004134670	0.2624303954340588	sMCI
0.1472658364916080	0.8305230494893749	sMCI
0.1757518796992480	0.1582104931379889	sMCI
0.3618641486445320	0.0971767594010832	sMCI
0.3468033775633290	0.0660677352634076	sMCI
0.2998212689901700	0.0253800207811984	sMCI
0.4442458899213720	0.7630738887731503	sMCI
0.5072000000000000	0.6360315529177119	sMCI
0.1456647398843930	0.0337334034120919	sMCI
0.1577955723033440	0.0318059296926651	sMCI
0.2993421052631580	0.0197270878281424	sMCI
0.5214805023132850	0.1645463174280022	sMCI
0.2804210526315790	0.1686817763444898	sMCI
0.4071146245059290	0.0180185453064400	sMCI
0.4062968515742130	0.0160130830679333	sMCI
0.2141992739007660	0.0778825019255683	sMCI
0.3661137440758290	0.1355743071527820	sMCI
0.1681710213776720	0.0185205983619227	sMCI
0.2377570093457940	0.2140584186660190	sMCI
0.2889069483949610	0.3679357809821848	sMCI
0.2381673608481640	0.0323055172979656	sMCI
0.1255886970172680	0.0138466849128384	sMCI
0.1581563488477180	0.0234191776835073	sMCI
0.2910256410256410	0.1741286169294166	sMCI
0.7399756986634261	0.7550858593813342	sMCI
0.8223740392826639	0.9171424144411182	sMCI
0.3175324675324670	0.2352008479311151	sMCI
0.1064034665382760	0.6148511899411938	sMCI
0.5762213066509710	0.0906470943015290	sMCI
0.2388852023888520	0.1822882835093303	sMCI
0.4739932885906040	0.0306305603162013	sMCI
0.2568956192536510	0.0219287634527025	sMCI
0.3396801218583400	0.7208114344699800	sMCI
0.3141394753678820	0.0407743455991724	sMCI
0.9606245756958590	0.4466354037637598	sMCI
0.2434738955823290	0.6190181518126646	sMCI
0.2000995520159280	0.7418546584246541	sMCI
0.3961719032141570	0.0897747681569280	sMCI
0.4464692482915720	0.0781696511078602	sMCI
0.2119866814650390	0.0282078579497897	sMCI
0.3344648562300320	0.0188523101120068	sMCI
0.3591698432867430	0.0234891504524322	sMCI
0.1658600967883850	0.1408973085081114	sMCI
1.0800000000000001	0.1901595659403741	sMCI
1.0805084745762701	0.2207782754937974	sMCI
1.6508521418701101	0.7412684903273475	sMCI
1.0299145299145300	0.9366337761710528	sMCI
0.3083238312428730	0.6909556508405889	sMCI
0.2832006702974450	0.4986446717474199	sMCI
0.3083810888252150	0.3790660219072807	sMCI
0.3008474576271190	0.2237855049982767	sMCI
0.1736828170505690	0.6456275626815955	sMCI
0.1677957269411150	0.8699187041810994	sMCI
0.7707703927492450	0.5762798938253177	sMCI
0.8806078147612160	0.7384792010939800	sMCI
0.4698829574650300	0.2040257207432062	sMCI
0.5761014686248330	0.3174237624622433	sMCI
0.5610531093962779	0.0452691005801791	sMCI
0.5820312500000000	0.0796134594607436	sMCI
0.1997490064839990	0.1825303325997399	sMCI
0.2141987829614600	0.0596892732636669	sMCI
0.2627158189454040	0.0195688218523211	sMCI
0.1959899749373430	0.0885137850445351	sMCI
0.8181086519114690	0.3331705336681368	sMCI
0.1641718976339930	0.0306066541425464	sMCI
0.5325842696629211	0.0236736506408564	sMCI
0.2151189920671960	0.0317365724094010	sMCI
0.6914700544464610	0.8158026028417211	sMCI
0.4774939172749390	0.8235780476714251	sMCI
0.1781716417910450	0.0258153857174834	sMCI
0.1321212121212120	0.0243932471809877	sMCI
0.1156697973306970	0.0284613990376090	sMCI
0.6798715203426120	0.4983085701301841	sMCI
0.3551560379918590	0.0699218505691508	sMCI
0.4194244604316550	0.2641473187064742	sMCI
1.1844083893945401	0.0284065075697354	sMCI
1.2926829268292701	0.0456203450929256	sMCI
0.6764285714285710	0.3462145718604017	sMCI
0.3800954829232460	0.2870078205395896	sMCI
0.4665161775771260	0.3028902453035403	sMCI
0.6574004507888810	0.0896579247072398	sMCI
0.5066568047337280	0.8316334970563045	sMCI
0.3221216041397150	0.1550225377681603	sMCI
0.4153846153846150	0.3724430536151161	sMCI
0.2114356232003290	0.0385765978815725	sMCI
0.3623068432671080	0.0566219540807627	sMCI
0.3979357798165140	0.0603936722764535	sMCI
0.2849239280774550	0.2034186630684805	sMCI
1.0404002965159400	0.0259604151274872	sMCI
1.1134699853587100	0.0329793891633589	sMCI
0.3462338743237620	0.1768527640105308	sMCI
0.6641666666666670	0.1370211663256324	sMCI
0.5841765115972340	0.6580217527077623	sMCI
0.1392657621707900	0.0277997600696516	sMCI
0.2875989445910290	0.0325533342566463	sMCI
2.1298441869756299	0.1910177103300376	sMCI
2.2441008950366199	0.8824911791142145	sMCI
0.1900017179178840	0.0488015354755849	sMCI
0.1672528331379450	0.0323333213659743	sMCI
0.7246469833119380	0.0271582142450262	sMCI
0.8554054054054050	0.0292402160912585	sMCI
1.0467153284671500	0.9370561917957518	sMCI
0.3176841714603820	0.7147029638894636	sMCI
0.5034920634920630	0.0289180822144842	sMCI
0.2741104868913860	0.0760251631190558	sMCI
0.3066806943713830	0.0775483771343634	sMCI
1.1688311688311701	0.0444014607500917	sMCI
1.6257833482542501	0.1957621984085482	sMCI
0.0994887927644514	0.0809570415723505	sMCI
0.1960914210003310	0.0304171465523043	sMCI
0.0862152946906965	0.0533179304327457	sMCI
0.5865751334858890	0.1145103931398603	sMCI
0.4285714285714290	0.8337228216445867	sMCI
0.3407079646017700	0.0787904183291244	sMCI
0.3823031329381880	0.0627363650722323	sMCI
0.7375279225614300	0.3412415952980262	sMCI
0.1195020746887970	0.0313711788472714	sMCI
0.1857945425361160	0.2557308076989487	sMCI
0.4721825962910130	0.3378444855414139	sMCI
0.1469009272816010	0.4028785703504358	sMCI
0.4007029876977150	0.0394875426838959	sMCI
0.4454173963806190	0.1768349434238893	sMCI
0.6712049012933970	0.1174948379072283	sMCI
0.8084982537834690	0.3562580004748107	sMCI
0.8405963302752290	0.9342972359806651	sMCI
0.3532338308457710	0.3256216278114414	sMCI
0.3037207357859530	0.3546785918415523	sMCI
0.3596593108788230	0.1826848597829537	sMCI
0.4696929939648390	0.0366385996685795	sMCI
0.2338709677419350	0.3954428751947454	sMCI
0.2961554710604140	0.1260132603766672	sMCI
0.5295302013422820	0.0748493267462392	sMCI
0.5493874425727410	0.9254820263476504	sMCI
0.1923076923076920	0.0554611913593430	sMCI
0.4399580492920820	0.1523170920000579	sMCI
0.3334931287951420	0.3156900911616953	sMCI
0.1078519855595670	0.1088748989115031	sMCI
0.5465587044534410	0.0358949188197898	sMCI
0.5371900826446280	0.0547415959594865	sMCI
0.9210134128166920	0.5405701069150249	sMCI
0.7079169869331280	0.6742687180576732	sMCI
0.1665475193529280	0.3379307582059400	sMCI
0.9708159618820730	0.2273891411066244	sMCI
0.3229504111637180	0.5786978413556372	sMCI
0.3333333333333330	0.1866470267839709	sMCI
0.5359037127702980	0.2361091356595531	sMCI
0.6644295302013420	0.1854771828286981	sMCI
0.7786366830639490	0.0450351178695249	sMCI
0.2262361251261350	0.0386405342840340	sMCI
0.5267175572519081	0.5935207811441304	sMCI
0.1432748538011700	0.2962352683480546	sMCI
0.2370597967383600	0.0164379145761963	sMCI
0.2893794749403340	0.4548916918913736	sMCI
0.2187387387387390	0.0355511686692717	sMCI
0.2603321745847820	0.0295321882956492	sMCI
0.7502099076406380	0.9031259336925841	sMCI
0.0993788819875776	0.3679228532906124	sMCI
0.5360896986685350	0.1687425871031716	sMCI
1.5454545454545501	0.0587154588428257	sMCI
0.2383034543069520	0.2368114271772921	sMCI
0.5544090056285180	0.0249799521089442	sMCI
0.1517080415871000	0.8103190836478119	sMCI
0.3370233702337020	0.0330035420095534	sMCI
0.6163793103448280	0.2455074922435969	sMCI
0.7338065661047030	0.9409685122697872	sMCI
0.3963170536429140	0.3432278780096609	sMCI
0.7508694277584570	0.5895087673406786	sMCI
0.1461324687355260	0.3721614967723991	sMCI
0.4768253968253970	0.1697964896315663	sMCI
0.7345812513983150	0.0614622311296663	sMCI
0.7481481481481480	0.0389761359055713	sMCI
0.7480916030534350	0.0439320603767558	sMCI
0.9921875000000000	0.1543114122034832	sMCI
0.1357767596834650	0.0257774533749107	sMCI
0.2132701421800950	0.0638964965164588	sMCI
0.6772939346811820	0.0337981066393871	sMCI
1.2824981844589700	0.5251664470473077	sMCI
0.7484894259818730	0.0435435960610256	sMCI
0.7095914742451160	0.2152758928616608	sMCI
0.2429125025494600	0.1056966182448238	sMCI
0.2782417582417580	0.0558966755856364	sMCI
0.2733369584919340	0.0679411858596604	sMCI
0.3606557377049180	0.6479930913714838	sMCI
1.2600170502983801	0.0250032587874617	sMCI
2.3219780219780199	0.4270294452442034	sMCI
0.1736111111111110	0.0238169529902333	sMCI
0.8986254295532650	0.3699341200366023	sMCI
1.3291512915129200	0.0784967787500874	sMCI
0.3199545626656570	0.0481418539561707	sMCI
0.6138743455497380	0.1215763504847042	sMCI
0.3972793861178930	0.4176058755783113	sMCI
0.8077821011673150	0.9374136912206116	sMCI
0.6964006259780910	0.6526728692801375	sMCI
1.3767629281396900	0.5872495046871798	sMCI
1.4425981873111799	0.9433725091497445	sMCI
0.4203425012973530	0.2799381397916172	sMCI
0.5008046346958480	0.0440752656244944	sMCI
1.3664717348927899	0.2165497334469246	sMCI
0.4732115205946110	0.1073131048518718	sMCI
0.1733594515181190	0.0293062132996526	sMCI
0.1587947882736160	0.0376303812849148	sMCI
0.1349362119725220	0.0453396308383503	sMCI
1.7347972972973000	0.1189124253297385	sMCI
1.5375939849624101	0.4198190137002380	sMCI
0.1562500000000000	0.4115454629833540	sMCI
0.2407231208372980	0.2255304210415837	sMCI
0.1523297491039430	0.0860752342063441	sMCI
1.0046457607433199	0.8381591318237497	sMCI
0.2161078717201170	0.0595392449395124	sMCI
0.3354890864995960	0.1682031272603801	sMCI
0.3385416666666670	0.1644258805146120	sMCI
1.3668188736681901	0.0477698356039505	sMCI
0.2733900364520050	0.0371759186517222	sMCI
0.1751412429378530	0.4598496562851032	sMCI
0.4324371763742210	0.7923867328699411	sMCI
0.7685980186130290	0.8644251061679362	sMCI
0.2834382528950030	0.6770751959014940	sMCI
0.2617172419118210	0.8209704143921330	sMCI
4.3759704082564603	0.9732696492780006	sMCI
0.1933101472995090	0.2043163655229269	sMCI
0.1837502265724130	0.3618855125075547	sMCI
1.4773983418870900	0.9070178172071220	sMCI
0.7460782018262700	0.8715299201629844	sMCI
1.3493352712349800	0.0469115542655755	sMCI
1.6674937965260499	0.0536293266989708	sMCI
0.5098973986941649	0.9325101282773839	sMCI
0.5333620689655170	0.9005758933188603	sMCI
0.6825396825396830	0.9220153755011418	sMCI
0.6459330143540670	0.9337324255772411	sMCI
2.5012008234217702	0.3673071307828407	sMCI
2.1958456973293798	0.2564395944054605	sMCI
0.8893334237472030	0.0410071578911754	sMCI
0.9415584415584420	0.0274193288042752	sMCI
0.2707823960880200	0.1559450189359989	sMCI
0.3196326061997700	0.0287034204896024	sMCI
0.3519855595667870	0.0254930764004785	sMCI
0.2855291576673870	0.0262202256709557	sMCI
0.3309352517985610	0.9086421487890669	sMCI
0.3543378995433790	0.9040981491401765	sMCI
0.3953488372093020	0.9794470306417402	sMCI
0.3953319846613730	0.2099461384993885	sMCI
0.5021009580368651	0.1645800499982722	sMCI
0.4972430892202940	0.0239432500747828	sMCI
0.4975516449885230	0.0638718804662645	sMCI
0.2190887233455520	0.9415508077918608	sMCI
0.6536364476480920	0.0705521398224854	sMCI
0.5568181818181820	0.2861042297695229	sMCI
0.5029609799626840	0.7123980609123016	sMCI
0.7008928571428570	0.7954866586814687	sMCI
0.4379513238833910	0.5799188305763308	sMCI
0.6606578947368420	0.6489783121464419	sMCI
0.7298245614035090	0.9011538409894305	sMCI
0.1909712413130690	0.2404169684006309	sMCI
1.9943777756779699	0.6055210441932872	sMCI
1.9011119212540999	0.7855386975892406	sMCI
2.0458715596330301	0.8149779871043270	sMCI
1.8198198198198201	0.9119626366576405	sMCI


==> corr-sNC.txt <==
x	y	meta
0.1569242116909460	0.0796743846526035	sNC
0.2230346099969250	0.9069395973548151	sNC
0.3899033297529540	0.4828576478527211	sNC
0.4359823399558500	0.4357303345876372	sNC
0.2986369268897150	0.9177015582705068	sNC
0.2062867470430780	0.4578848015875783	sNC
0.7747747747747750	0.2892884800305790	sNC
0.2166969147005440	0.2517009421193973	sNC
0.2743436677578790	0.0337304415253171	sNC
0.3313707998810590	0.1331234405488252	sNC
0.3418134377038490	0.0169919076347946	sNC
0.2024821002386630	0.1012882161436595	sNC
0.2172760996290410	0.0354924127176537	sNC
0.2229102167182660	0.0359710204965145	sNC
0.4891821561338290	0.1110410006439935	sNC
0.2469733656174330	0.0228189731572771	sNC
0.3521126760563380	0.0472384566997328	sNC
0.3815002300966410	0.0732472051187609	sNC
0.7377049180327870	0.0503768547522315	sNC
0.3368342085521380	0.7499753140468068	sNC
0.9346460453326469	0.0573098053185917	sNC
0.9935215493726131	0.0678369725925940	sNC
0.2030993054615100	0.0161520076196251	sNC
0.3210091743119270	0.0337732144658794	sNC
0.3463393248575190	0.1180530879982060	sNC
0.3730684326710820	0.1266808210705019	sNC
0.2409909909909910	0.2220597664346330	sNC
0.2045245846898740	0.2489445887646431	sNC
0.2097457627118640	0.3314107323058946	sNC
0.2329358642760070	0.3100694851717354	sNC
0.2015113350125940	0.3446740583174625	sNC
0.5686157517899760	0.3282861692031711	sNC
0.5159420289855070	0.2402079563087274	sNC
0.3109065155807370	0.0738303306723667	sNC
1.0415659739004399	0.1185053684862516	sNC
0.9375573921028461	0.0547937709708026	sNC
0.2051388313302940	0.0299418218535860	sNC
0.2543640897755610	0.0675823770172704	sNC
0.3365709459459460	0.0227782183918927	sNC
0.1156293222683260	0.0431574239695426	sNC
0.1116780045351470	0.0968429261551439	sNC
0.5106462457975340	0.2827841168425916	sNC
0.4703196347031960	0.3437349444953471	sNC
0.4132133554345250	0.0405673182633011	sNC
0.4547858276044420	0.0323824326513673	sNC
0.2204480457578650	0.1966564022056768	sNC
0.1419969894631210	0.1715696763303352	sNC
0.2795698924731180	0.0428344039600350	sNC
0.2728098873137040	0.0353645343673952	sNC
0.3002382843526610	0.0462473239448020	sNC
0.2134966378482230	0.1649958461460289	sNC
0.2952815829528160	0.1079803678394708	sNC
0.3076317859952790	0.1648979878205969	sNC
0.2110050022737610	0.1766491275463989	sNC
0.4044222539229670	0.5630181526991817	sNC
0.3378995433789950	0.5733488801605218	sNC
0.2056779829263450	0.0590691607159853	sNC
0.2160419185812170	0.0407179702784907	sNC
0.6830937713894590	0.0222592078217445	sNC
0.4745762711864410	0.5737917511857260	sNC
0.3571880937302090	0.0163711569776969	sNC
0.2636606801681310	0.1609277615601149	sNC
0.2955899880810490	0.2684904369424188	sNC
0.1200108607113770	0.0320428392261076	sNC
0.1579254079254080	0.0556304283518942	sNC
0.2159207379569530	0.0767034286123442	sNC
0.3023493360572010	0.0582047755804228	sNC
0.1675977653631290	0.0611730511673219	sNC
0.5063202247191010	0.0377899556959309	sNC
0.2173189009159030	0.2151501025189086	sNC
0.2404708520179370	0.0382404920213128	sNC
0.1756827731092440	0.0557996527017029	sNC
0.1585923217550270	0.0382134799796315	sNC
0.8266062602965401	0.2320926066095828	sNC
0.7087458745874590	0.5700811549506477	sNC
0.1996303142329020	0.0257173925367913	sNC
0.2098880597014930	0.0200873712120235	sNC
0.2756504663721160	0.1402391086579893	sNC
0.2365165759524990	0.0855500389869722	sNC
0.2012221737232650	0.0320746732130822	sNC
0.4534050179211470	0.1575770756918358	sNC
0.2600655430711610	0.4831210793162558	sNC
0.2312655086848640	0.2488953295400265	sNC
0.3190337359433570	0.1060364088787327	sNC
0.2176165803108810	0.0313763162266745	sNC
0.2187115305703730	0.0390828224947907	sNC
0.1713434318351130	0.0252078466373404	sNC
0.1989377112506040	0.0293462732675478	sNC
0.6985759493670890	0.0163869145263576	sNC
1.2477493698235500	0.4846858842405831	sNC
1.3859510655090801	0.7078492207549132	sNC
0.2135195809428790	0.0250989631457058	sNC
0.6890278567367820	0.0449787478587711	sNC
0.6461864406779660	0.0750513500577707	sNC
0.6599113362887900	0.5327881106136093	sNC
0.4221988057604500	0.1553490751237089	sNC
0.3495077355836850	0.2376882053047924	sNC
0.1879440751776300	0.0278761692826708	sNC
0.1736049601417180	0.0247554922543484	sNC
0.2205595315549770	0.3516363509973525	sNC
0.1815227483751160	0.1307062332517790	sNC
0.2157625383828050	0.0423607444790631	sNC
0.2335398915569330	0.0279175802701069	sNC
0.2070882557331480	0.0097777950074022	sNC
1.1045308597930801	0.0446178622408239	sNC
0.9335370511841100	0.0659168439548141	sNC
0.7390438247011950	0.4927431243368541	sNC
0.6675444371296910	0.0296420456841124	sNC
0.2711958022645680	0.0169434542035118	sNC
0.2446483180428130	0.0417743409689859	sNC
0.3334758443779390	0.0411844375373289	sNC
0.6063508064516130	0.2589658340914461	sNC
0.6847034339229970	0.5727704869417712	sNC
0.3411846207135430	0.8825361163803834	sNC
0.9161033797216700	0.6675938372795197	sNC
1.0149960536700899	0.7630722052307405	sNC
0.3944555778223110	0.0473690996187082	sNC
0.4620991253644320	0.1536312561525977	sNC
0.2701679678258810	0.0236394876031574	sNC
0.3077342047930280	0.0257058825591303	sNC
0.4539527057480240	0.0706697574889749	sNC
0.2816670088277560	0.4120177463823809	sNC
0.2000000000000000	0.1700909341414062	sNC
0.2095238095238100	0.2196056415223898	sNC
0.4471674092934440	0.0169635767443655	sNC
0.5577516985793700	0.0220694513450891	sNC
0.8008385744234801	0.0517820567936839	sNC
0.7805953693495040	0.0766212536929893	sNC
0.2118249534450650	0.0236229915931643	sNC
1.2502818489289700	0.0422036673024797	sNC
1.1133844842284699	0.0880694786903241	sNC
0.4132688320663440	0.1338799392726908	sNC
0.2801439712057590	0.0189418134424405	sNC
0.2301991662806860	0.1793999462947023	sNC
0.2787456445993030	0.0318409719444099	sNC
0.2582181991424490	0.0453334399756864	sNC
0.2694995806541800	0.4365666632526187	sNC
0.2977777777777780	0.6569915153810288	sNC
0.3140495867768600	0.0617822364303079	sNC
0.2504022526146420	0.0296177028644293	sNC
0.2573716781943940	0.0250549006486347	sNC
0.4753661784287620	0.2895222451748067	sNC
0.5140361821584530	0.6718177340816665	sNC
0.3959362987369580	0.0290554782593901	sNC
0.4039427908774640	0.0922736539181980	sNC
0.3637053910402430	0.1223029306461984	sNC
0.1432360742705570	0.6367947730964809	sNC
1.0470704410796601	0.1077830643616677	sNC
1.0951086956521701	0.0766105444536415	sNC
0.4277456647398840	0.0402567599915572	sNC
0.1682646212847560	0.0351419041963423	sNC
0.3447507093636000	0.4391453809214053	sNC
0.3229508196721310	0.2029843583745994	sNC
0.2374928119608970	0.0729874776039401	sNC
0.1932283804183740	0.0378328187853192	sNC
0.2076395690499510	0.1019970214976165	sNC
0.4270193670288140	0.0351212779669501	sNC
0.4504504504504500	0.0870657468244811	sNC
0.5324002073613270	0.1955258873769319	sNC
0.1029411764705880	0.1625088237439165	sNC
0.5840877914951990	0.0221309484432859	sNC
0.6673984632272230	0.0527923561125161	sNC
0.2413151364764270	0.0262275420970658	sNC
0.2219955111201800	0.0441145791022887	sNC
0.2593173793644570	0.0360449713527872	sNC
0.2843578210894550	0.2024088425037918	sNC
0.3492544268406340	0.0463676187606945	sNC
0.3969534050179210	0.0547481345799158	sNC
0.8248995983935740	0.0225876144632016	sNC
1.4094982078853000	0.3492906105403009	sNC
0.3820312500000000	0.0156449934714103	sNC
0.2304120719674990	0.0637999039799804	sNC
0.2577777777777780	0.0431441111201579	sNC
0.2412213740458020	0.0521260888783183	sNC
0.3031212484994000	0.0200987712981616	sNC
0.2535410764872520	0.0992776822839285	sNC
0.4697020988490180	0.0321783025361344	sNC
0.4414511494252870	0.0262702415360758	sNC
1.5097369320123000	0.0972409123306366	sNC
1.5339865278628300	0.0828944166838611	sNC
0.1431034482758620	0.0218059460022561	sNC
0.3579730357973040	0.1856874196633077	sNC
0.1928518242740130	0.0470261237653039	sNC
0.1630199093238720	0.1403873912199192	sNC
0.1872923588039870	0.1584103081047481	sNC
0.3552989130434780	0.0627890451549100	sNC
0.2457675480311960	0.0429786332144860	sNC
0.2037776970577550	0.0246654059526834	sNC
0.1538994800693240	0.0933726525370755	sNC
0.2219934102141680	0.0859967269357471	sNC
0.3747609942638620	0.2020259979959046	sNC
0.3891262135922330	0.1928335386080413	sNC
0.3485148514851480	0.0725630070424047	sNC
0.2703451214316150	0.0156347131346947	sNC
0.2847587195413280	0.0838034463194191	sNC
0.3945788964181990	0.0315206152857958	sNC
0.3987960872836720	0.0366616921173701	sNC
0.1332058636073930	0.1205765610954710	sNC
0.1517970401691330	0.0310753215116007	sNC
0.2737642585551330	0.0685086166003882	sNC
0.1937765205091940	0.1124230687190236	sNC
0.1877745241581260	0.7642934000136425	sNC
0.8999752413963850	0.0290919240328006	sNC
1.3702005730658999	0.1160578849125658	sNC
0.1310160427807490	0.0702224882929139	sNC
0.7459459459459460	0.0515633868590612	sNC
0.9198606271777000	0.0718209919884064	sNC
0.2436871278998150	0.6748199169913500	sNC
0.1859872611464970	0.4142064977430321	sNC
0.5001583782071590	0.0456948322513185	sNC
0.5958142576847610	0.0191353805455213	sNC
0.3651482284887920	0.1080097878054756	sNC
0.2387802071346370	0.3147033184472724	sNC
0.2754868270332190	0.4456387785358326	sNC
0.1886010362694300	0.0951510607068203	sNC
0.1703734788082250	0.1587493720416502	sNC
0.3846801346801350	0.2456888232705538	sNC
0.2492778740612360	0.0677401366908368	sNC
0.3626444159178430	0.6109775546662206	sNC
0.5179654689687350	0.0413367523370018	sNC
0.5024248302618820	0.0277595743206990	sNC
0.2312011229195910	0.0218155283861577	sNC
0.2362749084993900	0.0292935747122897	sNC
0.2057494866529770	0.0307325864808898	sNC
0.4907801418439720	0.0521086897906831	sNC
0.7554449284380840	0.2699804446293785	sNC
0.2632329317269080	0.0468825490956475	sNC
0.2608695652173910	0.0437663722528939	sNC
0.3030303030303030	0.1147103863827353	sNC
0.2933618843683080	0.1718188756941544	sNC
0.1644075207695670	0.1363495517179171	sNC
0.1317141522652970	0.0867198799627574	sNC
0.1617424242424240	0.0316186334981664	sNC
0.6846220677671589	0.1249478014416125	sNC
0.1179361179361180	0.1075693695422495	sNC
0.1558159722222220	0.4428261641182540	sNC
0.5385684503127171	0.0993910068373568	sNC
0.1350596018935720	0.2222109903610620	sNC
0.1208213944603630	0.4897791856192353	sNC
0.1729265967588180	0.0250179642581337	sNC
0.2899953895804520	0.0362021406481832	sNC
0.2094625631603120	0.0553359198144894	sNC
0.1236611489776050	0.0487903537676610	sNC
0.2435082343929530	0.0438227184596712	sNC
0.2741256787666090	0.0349975995737988	sNC
0.9973738591355260	0.3075732928034208	sNC
0.8816754694835680	0.4584348177158524	sNC
0.4038054968287530	0.0539591178450681	sNC
0.3214285714285710	0.5814365567461888	sNC
0.1474445952057890	0.0825173634650966	sNC
0.2373167981961670	0.0405237309433832	sNC
0.2286063569682150	0.0570257114673437	sNC
0.2389248382279740	0.0145522570815738	sNC
0.4348118279569890	0.0470302196062197	sNC
0.2750995134896060	0.0296860171689066	sNC
0.2600356824264050	0.0341196308488387	sNC
0.1259079903147700	0.4013847534041010	sNC
0.4121767241379310	0.0216616604742633	sNC
0.3699248120300750	0.2601802346461696	sNC
0.1987632508833920	0.0162280369894344	sNC
0.2137538326763030	0.0227888293483002	sNC
0.1207048458149780	0.0228550814377271	sNC
0.3566047212456050	0.6982245823776689	sNC
0.1732323232323230	0.0232378711143223	sNC
0.4403669724770640	0.0654757157513365	sNC
0.3178294573643410	0.0490031526558595	sNC
0.1828952239911140	0.1205471283263192	sNC
0.2140921409214090	0.0248392968972508	sNC
0.2412296564195300	0.0834123875273182	sNC
0.5574776785714290	0.0574504119148179	sNC
0.2875426621160410	0.1831856825152262	sNC
0.5007327796775770	0.0840096572963068	sNC
0.2495854063018240	0.0231821667162552	sNC
0.2534199726402190	0.3777634141318745	sNC
0.2798232695139910	0.0169046223529769	sNC
0.1758646063281820	0.0759284071925956	sNC
0.1905993962915050	0.0447115342143283	sNC
0.2546139359698680	0.0717734233392680	sNC
0.3848263254113350	0.0605638865895776	sNC
0.2085981308411210	0.1107398002392703	sNC
0.2752219531880550	0.0332933066242370	sNC
0.1817836812144210	0.0373946892488063	sNC
0.3750000000000000	0.0194100892156687	sNC
0.4556962025316460	0.2988814566364991	sNC
0.2105263157894740	0.0557671683170557	sNC
1.1735849056603800	0.0223056288598251	sNC
0.1792543021032500	0.0270859769755253	sNC
0.1304909560723510	0.0751209804474266	sNC
0.3175235336712530	0.2046245900262559	sNC
0.1861777150916780	0.6859855465326289	sNC
0.1765593561368210	0.0314905153367680	sNC
0.3298638911128900	0.0967531280082568	sNC
0.1221566975568660	0.0809311911685237	sNC
0.4916540212443100	0.2032979664083627	sNC
0.2251184834123220	0.0309613294368319	sNC
0.6372963186481591	0.1143316356493483	sNC
0.3410159924741300	0.7469232320323382	sNC
0.2798611111111110	0.1109449196178046	sNC
0.5534950071326680	0.2503624452263013	sNC
0.6498630136986300	0.2993573142753772	sNC
0.2318125770653510	0.0083533078060998	sNC
0.2193263833199680	0.0140681086328986	sNC
0.4837451235370610	0.0644520548838168	sNC
0.2075840500390930	0.0217279334659388	sNC
0.8388235294117650	0.4974034687713892	sNC
0.8257861635220130	0.7291837712613329	sNC
0.4694616977225670	0.0332891837790421	sNC
0.1902618657937810	0.0198227477151822	sNC
0.1701149425287360	0.0333802526437268	sNC
0.2032866707242850	0.0988074795306896	sNC
0.2216304793117580	0.2327621117364035	sNC
0.7567567567567570	0.0291299539561675	sNC
0.5021916092673760	0.0277552387938381	sNC
0.2110904007455730	0.0428900443460101	sNC
0.3308525033829500	0.0496131087309693	sNC
1.0516717325228000	0.0556375021396721	sNC
0.5159896283491791	0.1456465416026479	sNC
0.2454033771106940	0.0611613629426570	sNC
0.7088274044795780	0.0999625617279378	sNC
0.1861882193635750	0.1237016669724192	sNC
0.3215339233038350	0.0276160113256424	sNC
0.3535211267605630	0.0345654004005993	sNC
0.6011816838995570	0.0274031210873455	sNC
0.5008736167734420	0.1552994851891136	sNC
0.1774871555347970	0.0286159624288069	sNC
0.1314285714285710	0.2111940820287495	sNC
0.3056163384390960	0.2406653558033308	sNC
0.4746136865342160	0.0171150638506471	sNC
0.2867256637168140	0.1006736783763461	sNC
0.2674083230325510	0.0209299496128066	sNC
0.1803702109341370	0.0466231366450796	sNC
1.1568627450980400	0.0242334390212674	sNC
0.7161373946856771	0.0449089267571053	sNC
0.1753635585970920	0.6081813491700212	sNC
0.2188841201716740	0.0260970096325811	sNC
0.2098290087289250	0.0358502208355456	sNC
0.1899592343140730	0.0297494749830542	sNC
0.2664882791889650	0.0306875985654933	sNC
0.2200140696447410	0.0368344947780745	sNC
0.3678571428571430	0.0225071225411728	sNC
0.2070877192982460	0.0426223258698269	sNC
0.3152306353350740	0.2170230046300302	sNC
0.2600472813238770	0.4927487785702994	sNC
0.2902570706820550	0.6885790325444455	sNC
0.2956989247311830	0.3092847723062576	sNC
0.3717948717948720	0.3500711710790980	sNC
0.3472744360902260	0.2215136619896569	sNC
0.2890115403913700	0.1853307203885975	sNC
0.3346467773712360	0.1372988603855170	sNC
0.3440918481389910	0.1722218665896516	sNC
0.3910714285714290	0.1929702454418714	sNC
0.4516129032258060	0.2710887229647758	sNC
0.2886723764230550	0.2470254234917819	sNC
0.1758517483018800	0.7845043130891114	sNC
0.1696667558886510	0.6276442021451004	sNC
0.2075053609721230	0.2889173605980511	sNC
0.1766666666666670	0.0454072285356728	sNC
0.1987826086956520	0.0520485273908893	sNC
0.2578323454699410	0.0730825418198822	sNC
0.3136136849607980	0.0806146950802641	sNC
0.1633647727785550	0.0156107204018416	sNC
0.1785260482846250	0.0107078373496511	sNC
0.2330097087378640	0.0128313807978250	sNC
0.5593220338983050	0.0493847690863991	sNC
0.6581055784350430	0.0431581164386446	sNC
0.1377474629845280	0.2786718347341172	sNC
0.1358711445057910	0.3694628122812741	sNC
0.1446808510638300	0.0762081452332077	sNC
0.3587539876149370	0.5449812008204059	sNC
0.3474084939927350	0.0454029714422250	sNC
0.4712679189322790	0.0304304192284381	sNC
0.1544762178473920	0.4196824575003298	sNC
0.2105263157894740	0.3501433196162631	sNC
0.1441251056635670	0.0592766351885426	sNC
0.1496844003606850	0.0299552967184051	sNC
0.2399507793273170	0.4649822852490677	sNC
0.2016302016302020	0.6551744679620946	sNC
0.4487819064450460	0.0396505907565985	sNC
0.1385685071574640	0.1944471960932700	sNC
0.1650928260371300	0.6209743391549516	sNC
0.1466992665036670	0.2072936393121335	sNC
0.2415548357242020	0.3638949024716102	sNC
0.3056702333810770	0.0134125613836468	sNC
0.3708422664624810	0.0303352832359183	sNC


==> corr-uNC.txt <==
x	y	meta
0.6603235747303540	0.9186275004103284	uNC
0.6183988248255600	0.6347100585572715	uNC
1.2328888888888900	0.5661378046438446	uNC
1.4682612695492201	0.7159913780179048	uNC
0.8612385321100920	0.4489990777156951	uNC
0.2124795767525090	0.7806541499325758	uNC
0.2017115908444120	0.7627470980683795	uNC
0.2429805615550760	0.6354598734719528	uNC
0.2669683257918550	0.7523977114158878	uNC
0.4077348066298340	0.4308655990950895	uNC
0.4799059178814100	0.3382763019948992	uNC
0.4781250000000000	0.4190772196770163	uNC
0.5779036827195470	0.6493797915132298	uNC
0.2821571238348870	0.1750989425440071	uNC
0.2881720430107530	0.3384632553956701	uNC
0.7369585836231430	0.5010411751575304	uNC
0.9422156790577840	0.3158149871189755	uNC
0.7274693583273250	0.0457906749092636	uNC
0.5188235294117650	0.7929745618380238	uNC
0.3796137339055790	0.0824910061653153	uNC
0.8037316110513100	0.0730991160656332	uNC
0.3230769230769230	0.0143599032448937	uNC
0.3091743119266060	0.0254788474097195	uNC
0.2512381809995500	0.0299036311084306	uNC
0.3126043405676130	0.0761383427698621	uNC
0.1172413793103450	0.3074656217832073	uNC
1.3600000000000001	0.5610695673958933	uNC
0.3882475299011960	0.1341882133190045	uNC
0.4807692307692310	0.2462777339117924	uNC
0.5093525179856120	0.1453959715331291	uNC
0.2419354838709680	0.1281027908705091	uNC
0.3687299403943150	0.0259250766746446	uNC
0.1772798742138360	0.0669513773881522	uNC
0.4203988231448190	0.0195290839085330	uNC
0.4927302100161550	0.7242536790069604	uNC
0.3155778894472360	0.0802151634602589	uNC
0.3023560209424080	0.0807300951251772	uNC
0.2394088669950740	0.0209903730745929	uNC
1.1112999150382299	0.7131838597271798	uNC
0.2251851851851850	0.1606571626709718	uNC
0.1346460883448640	0.0582471747022807	uNC
0.2344847704013420	0.0450349242436959	uNC
0.2007575757575760	0.5112890897501022	uNC
0.2255650379818060	0.4151127858893598	uNC
0.3069582504970180	0.7897102229684190	uNC
0.4839898348157560	0.6285713658759763	uNC
0.4656482847485480	0.0582497508028833	uNC
0.2706621556307390	0.8556560942753458	uNC


==> testing_error-stacked-1.txt <==
x	y1
0.05	0.46056
0.15	0.16539
0.25	0.11196
0.35	0.063613
0.45	0.048346
0.55	0.043257
0.65	0.045802
0.75	0.02799
0.85	0.025445
0.95	0.0076336


==> testing_error-stacked-2.txt <==
x	y1
0.05	0
0.15	0
0.25	0.013274
0.35	0.0088496
0.45	0.026549
0.55	0.0088496
0.65	0.035398
0.75	0.048673
0.85	0.18584
0.95	0.67257


==> training_error-stacked-1.txt <==
x	y1
0.05	0.60278
0.15	0.13056
0.25	0.088889
0.35	0.033333
0.45	0.061111
0.55	0.022222
0.65	0.022222
0.75	0.019444
0.85	0.011111
0.95	0.0083333


==> training_error-stacked-2.txt <==
x	y1
0.05	0.016807
0.15	0.033613
0.25	0.029412
0.35	0.0084034
0.45	0.042017
0.55	0.016807
0.65	0.07563
0.75	0.096639
0.85	0.19748
0.95	0.48319


==> validation_all-stacked-1.txt <==
x	y1	y2
0.05	0.25455	0.3462
0.15	0.15455	0.13961
0.25	0.1	0.089671
0.35	0.090909	0.07605
0.45	0.045455	0.052213
0.55	0.054545	0.048808
0.65	0.063636	0.055619
0.75	0.10909	0.051078
0.85	0.1	0.053348
0.95	0.027273	0.087401


==> validation_all-stacked-2.txt <==
x	y1	y2	y3
0.05	0.18966	0.045267	0.030172
0.15	0.17241	0.080247	0.017241
0.25	0.22414	0.047325	0.017241
0.35	0.068966	0.065844	0.021552
0.45	0.068966	0.082305	0.025862
0.55	0.086207	0.065844	0.034483
0.65	0.034483	0.098765	0.056034
0.75	0.10345	0.11523	0.060345
0.85	0	0.17078	0.15086
0.95	0.051724	0.2284	0.58621

